Molecular Dipole Moment Learning via Rotationally Equivariant Gaussian Process Regression with Derivatives in Molecular-orbital-based Machine Learning

This study extends the accurate and transferable molecular-orbital-based machine learning (MOB-ML) approach to modeling the contribution of electron correlation to dipole moments at the cost of Hartree-Fock computations. A molecular-orbital-based (MOB) pairwise decomposition of the correlation part of the dipole moment is applied, and these pair dipole moments could be further regressed as a universal function of molecular orbitals (MOs). The dipole MOB features consist of the energy MOB features and their responses to electric fields. An interpretable and rotationally equivariant Gaussian process regression (GPR) with derivatives algorithm is introduced to learn the dipole moment more efficiently. The proposed problem setup, feature design, and ML algorithm are shown to provide highly-accurate models for both dipole moment and energies on water and fourteen small molecules. To demonstrate the ability of MOB-ML to function as generalized density-matrix functionals for molecular dipole moments and energies of organic molecules, we further apply the proposed MOB-ML approach to train and test the molecules from the QM9 dataset. The application of local scalable GPR with Gaussian mixture model unsupervised clustering (GMM/GPR) scales up MOB-ML to a large-data regime while retaining the prediction accuracy. In addition, compared with literature results, MOB-ML provides the best test MAEs of 4.21 mDebye and 0.045 kcal/mol for dipole moment and energy models, respectively, when training on 110000 QM9 molecules. The excellent transferability of the resulting QM9 models is also illustrated by the accurate predictions for four different series of peptides.

==> Edits.txt <==
======== TODO =======
- Cite GAP and more recent Li + carbon work by the same people
- More generally, make sure our citations acknowledge people who we became aware of due to TFM's Germany conference
1)Gaussian Approximation Potentials: The Accuracy of Quantum ...
https://link.aps.org/doi/10.1103/PhysRevLett.104.136403
1a) Li + carbon paper by same authors
2) Volker and Csanyi, difference potentials
https://arxiv.org/abs/1712.04472 [find actual published article]
3) https://aip.scitation.org/doi/full/10.1063/1.4966192

-------

- Add a statement that f_{ij} are constructed in such a way that \epsilon_{ij} = \epsilon_{ji}.


%
%\begin{ruledtabular}
%\begin{tabular}{lccc}
%DFT/ML & MAE (mH) & MAE w/ fitting (mH)\\ \hline
%LDA & 503.6 & 7.2\\
%PBE & 188.9 & 3.8\\
%B3LYP & 98.5 & 3.7\\
%M06-L & 128.0 & 3.9\\
%MOB-ML & & Not Applicable
%\end{tabular}
%\end{ruledtabular}
%\end{table}
%\appendix
%\section{Appendixes}
%\begin{table}[htbp]
%\caption{Refitted DFT atom energies in hartree
%}
%\begin{ruledtabular}
%\begin{tabular}{lcccc}
%Atom type & LDA & PBE & B3LYP & M06-L\\ %\hline
%C & -37.866827 & -37.850282	& -37.825550 & -37.526823\\
%H & -0.499498 & -0.497476 & -0.495180 & -0.486957\\
%N & -54.616610 & -54.598632 & -54.569526 & -54.201518\\
%O & -75.091677 & -75.073944 & -75.033484 & -74.587351\\
%S & -398.163966	&  -398.117813	& -398.002758 & -396.819576\\
%Cl & -460.186593 & -460.142125	& -460.011931	& -458.733340\\
%\end{tabular}
%\end{ruledtabular}
%\end{table}

==> MOB-ML for dipole/Edits.txt <==
======== TODO =======
- Cite GAP and more recent Li + carbon work by the same people
- More generally, make sure our citations acknowledge people who we became aware of due to TFM's Germany conference
1)Gaussian Approximation Potentials: The Accuracy of Quantum ...
https://link.aps.org/doi/10.1103/PhysRevLett.104.136403
1a) Li + carbon paper by same authors
2) Volker and Csanyi, difference potentials
https://arxiv.org/abs/1712.04472 [find actual published article]
3) https://aip.scitation.org/doi/full/10.1063/1.4966192

-------

- Add a statement that f_{ij} are constructed in such a way that \epsilon_{ij} = \epsilon_{ji}.


%
%\begin{ruledtabular}
%\begin{tabular}{lccc}
%DFT/ML & MAE (mH) & MAE w/ fitting (mH)\\ \hline
%LDA & 503.6 & 7.2\\
%PBE & 188.9 & 3.8\\
%B3LYP & 98.5 & 3.7\\
%M06-L & 128.0 & 3.9\\
%MOB-ML & & Not Applicable
%\end{tabular}
%\end{ruledtabular}
%\end{table}
%\appendix
%\section{Appendixes}
%\begin{table}[htbp]
%\caption{Refitted DFT atom energies in hartree
%}
%\begin{ruledtabular}
%\begin{tabular}{lcccc}
%Atom type & LDA & PBE & B3LYP & M06-L\\ %\hline
%C & -37.866827 & -37.850282	& -37.825550 & -37.526823\\
%H & -0.499498 & -0.497476 & -0.495180 & -0.486957\\
%N & -54.616610 & -54.598632 & -54.569526 & -54.201518\\
%O & -75.091677 & -75.073944 & -75.033484 & -74.587351\\
%S & -398.163966	&  -398.117813	& -398.002758 & -396.819576\\
%Cl & -460.186593 & -460.142125	& -460.011931	& -458.733340\\
%\end{tabular}
%\end{ruledtabular}
%\end{table}
